Behavior-Tree-Based Person Search for Symbiotic Autonomous Mobile Robot Tasks

We consider the problem of people search by a mobile social robot in case of a situation that cannot be solved by the robot alone. Examples are physically opening a closed door or operating an elevator. Based on the Behavior Tree framework, we create a modular and easily extendable action sequence with the goal of finding a person to assist the robot. By decomposing the Behavior Tree as a Discrete Time Markov Chain, we obtain an estimate of the probability and rate of success of the options for action, especially where the robot should wait or search for people.In a real-world experiment, the presented method is compared with other common approaches in a total of 588 test runs over the course of one week, starting at two different locations in a university building. We show our method to be superior to other approaches in terms of success rate and duration until a finding person and returning to the start location.

==> fig/grid_schematic.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'grid_schematic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{676.45240123bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64172584)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig/grid_schematic.pdf}}%
    \put(0.36125361,0.08590788){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10720126\unitlength}\raggedright $\mathcal{D}_r$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig/grid_schematic.pdf}}%
    \put(0.82795435,0.23071638){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10720126\unitlength}\raggedright $\mathcal{D}_1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig/grid_schematic.pdf}}%
    \put(0.89697434,0.4781604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10720126\unitlength}\raggedright $\mathcal{D}_2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig/grid_schematic.pdf}}%
    \put(0.81987753,0.34232318){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10720126\unitlength}\raggedright $\mathcal{D}_3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig/grid_schematic.pdf}}%
    \put(0.83603116,0.422357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10720126\unitlength}\raggedright $\mathcal{D}_4$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig/grid_schematic.pdf}}%
    \put(0.25977432,0.61589624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10720126\unitlength}\raggedright $\mathcal{D}_5$\end{minipage}}}%
  \end{picture}%
\endgroup%

